An Upper Bound for Random Measurement Error in Causal Discovery

Causal discovery algorithms infer causal relations from data based on several assumptions, including notably the absence of measurement error. However, this assumption is most likely violated in practical applications, which may result in erroneous, irreproducible results. In this work we show how to obtain an upper bound for the variance of random measurement error from the covariance matrix of measured variables and how to use this upper bound as a correction for constraint-based causal discovery. We demonstrate a practical application of our approach on both simulated data and real-world protein signaling data.

==> CI_dep.csv <==
1e-04,0,0,0,0,0,0
0.0201,0,0,0,0,0.006,0.006
0.0401,0.001,0,0,0,0.009,0.009
0.0601,0.002,0,0,0,0.012,0.016
0.0801,0.001,0,0,0,0.016,0.021
0.1001,0.001,0,0,0,0.025,0.03
0.1201,0.004,0.001,0,0,0.033,0.041
0.1401,0.001,0,0,0,0.037,0.046
0.1601,0.003,0.002,0,0,0.043,0.053
0.1801,0.002,0,0.002,0.002,0.044,0.057
0.2001,0.002,0,0.002,0.002,0.044,0.06
0.2201,0.002,0.001,0.003,0.003,0.046,0.06
0.2401,0.005,0,0.004,0.004,0.054,0.07
0.2601,0.003,0,0.005,0.005,0.054,0.069
0.2801,0.002,0,0.005,0.004,0.057,0.077
0.3001,0.001,0,0.007,0.007,0.057,0.078
0.3201,0.003,0.001,0.008,0.008,0.062,0.085
0.3401,0.003,0,0.008,0.008,0.069,0.091
0.3601,0.002,0,0.008,0.008,0.067,0.094
0.3801,0.006,0.001,0.006,0.005,0.073,0.101
0.4001,0.004,0.001,0.008,0.007,0.075,0.104
0.4201,0.005,0.001,0.008,0.007,0.078,0.106
0.4401,0.002,0,0.006,0.006,0.088,0.117
0.4601,0.01,0,0.012,0.012,0.08,0.112
0.4801,0.001,0,0.012,0.012,0.087,0.121
0.5001,0.002,0,0.013,0.013,0.085,0.123
0.5201,0.01,0.002,0.016,0.015,0.088,0.128
0.5401,0.006,0,0.02,0.02,0.094,0.137
0.5601,0.008,0.001,0.017,0.017,0.093,0.141
0.5801,0.005,0.001,0.017,0.017,0.093,0.141
0.6001,0.003,0.001,0.025,0.024,0.095,0.137
0.6201,0.007,0,0.019,0.018,0.096,0.143
0.6401,0.008,0.001,0.019,0.018,0.098,0.15
0.6601,0.011,0.001,0.024,0.024,0.108,0.158
0.6801,0.008,0.001,0.026,0.025,0.1,0.155
0.7001,0.009,0.001,0.03,0.029,0.107,0.159
0.7201,0.008,0.002,0.028,0.028,0.111,0.163
0.7401,0.013,0.003,0.031,0.03,0.113,0.163
0.7601,0.011,0.001,0.028,0.028,0.113,0.166
0.7801,0.01,0.002,0.03,0.03,0.122,0.171
0.8001,0.015,0.006,0.028,0.027,0.122,0.171
0.8201,0.011,0.002,0.031,0.029,0.117,0.167
0.8401,0.012,0.002,0.031,0.031,0.124,0.172
0.8601,0.011,0.002,0.034,0.034,0.127,0.179
0.8801,0.013,0.003,0.029,0.029,0.127,0.178
0.9001,0.013,0.002,0.03,0.028,0.127,0.179
0.9201,0.015,0.001,0.035,0.033,0.126,0.173
0.9401,0.013,0.002,0.031,0.031,0.138,0.183
0.9601,0.016,0.004,0.033,0.031,0.135,0.184
0.9801,0.014,0.003,0.035,0.035,0.139,0.183


==> CI_indep.csv <==
1e-04,0,0,0,0.039,0,0
0.0201,0,0,0,0.168,0,0
0.0401,0,0,0,0.382,0,0
0.0601,0,0,0.002,0.528,0.002,0.002
0.0801,0,0,0.006,0.638,0.006,0.006
0.1001,0,0,0.011,0.71,0.011,0.015
0.1201,0,0,0.018,0.762,0.018,0.023
0.1401,0,0,0.026,0.791,0.026,0.033
0.1601,0,0,0.034,0.829,0.034,0.036
0.1801,0,0,0.052,0.838,0.052,0.058
0.2001,0,0,0.061,0.853,0.061,0.066
0.2201,0,0,0.068,0.881,0.068,0.08
0.2401,0,0,0.084,0.891,0.084,0.098
0.2601,0,0,0.095,0.896,0.095,0.115
0.2801,0,0,0.109,0.905,0.109,0.126
0.3001,0,0,0.109,0.912,0.11,0.124
0.3201,0,0,0.128,0.923,0.129,0.152
0.3401,0,0,0.12,0.933,0.12,0.15
0.3601,0,0,0.135,0.938,0.135,0.161
0.3801,0,0,0.143,0.934,0.143,0.181
0.4001,0,0,0.152,0.935,0.152,0.191
0.4201,0,0,0.159,0.949,0.159,0.194
0.4401,0.001,0,0.158,0.938,0.159,0.195
0.4601,0.002,0.001,0.161,0.947,0.161,0.198
0.4801,0.001,0,0.165,0.942,0.167,0.21
0.5001,0.001,0,0.167,0.956,0.168,0.207
0.5201,0.001,0,0.17,0.947,0.172,0.218
0.5401,0.001,0,0.171,0.958,0.173,0.215
0.5601,0.002,0.001,0.175,0.957,0.177,0.215
0.5801,0.004,0.002,0.182,0.947,0.183,0.222
0.6001,0.001,0,0.178,0.945,0.184,0.228
0.6201,0.002,0.001,0.19,0.954,0.195,0.227
0.6401,0.004,0,0.182,0.951,0.187,0.226
0.6601,0.005,0.002,0.179,0.954,0.184,0.212
0.6801,0.001,0,0.184,0.96,0.196,0.231
0.7001,0.001,0.001,0.185,0.96,0.186,0.222
0.7201,0.002,0,0.181,0.95,0.192,0.229
0.7401,0.002,0.001,0.19,0.953,0.198,0.231
0.7601,0.002,0,0.181,0.962,0.197,0.23
0.7801,0.006,0.001,0.17,0.949,0.179,0.21
0.8001,0.003,0.002,0.176,0.949,0.191,0.233
0.8201,0.007,0.003,0.169,0.952,0.189,0.228
0.8401,0.006,0.001,0.176,0.948,0.195,0.235
0.8601,0.009,0.002,0.168,0.956,0.182,0.221
0.8801,0.011,0,0.187,0.954,0.211,0.24
0.9001,0.012,0.004,0.187,0.952,0.194,0.234
0.9201,0.01,0.002,0.176,0.935,0.198,0.25
0.9401,0.013,0.001,0.178,0.95,0.202,0.238
0.9601,0.009,0.001,0.171,0.96,0.199,0.235
0.9801,0.012,0,0.175,0.959,0.198,0.233


==> LCD_pr_alpha.csv <==
0.994166666666667,0.511139674378749
0.994166666666667,0.512677266867211
0.994166666666667,0.515112262521589
0.994166666666667,0.516673884798614
0.994166666666667,0.518245004344049
0.994166666666667,0.519599303135889
0.994166666666667,0.522329246935201
0.994166666666667,0.524857017157941
0.994166666666667,0.527642636001769
0.994166666666667,0.529516200621394
0.994166666666667,0.532351628737171
0.994166666666667,0.536179775280899
0.994166666666667,0.540307971014493
0.994166666666667,0.543260473588342
0.994166666666667,0.550023052097741
0.994166666666667,0.556956115779645
0.994166666666667,0.564600094652153
0.994166666666667,0.571907957813998
0.993333333333333,0.582315583781143
0.993333333333333,0.592151018380527
0.9925,0.604261796042618
0.991666666666667,0.622384937238494
0.99,0.6414686825054
0.988333333333333,0.663682148852826
0.98,0.689331770222743
0.96,0.717310087173101
0.926666666666667,0.748317631224764
0.865,0.810304449648712
0.698333333333333,0.865702479338843
0.135833333333333,0.806930693069307
0.075,0.731707317073171
0.0516666666666667,0.696629213483146
0.0391666666666667,0.661971830985915
0.0341666666666667,0.640625
0.03,0.642857142857143
0.0258333333333333,0.63265306122449
0.0225,0.6
0.0183333333333333,0.594594594594595
0.0166666666666667,0.625
0.0141666666666667,0.653846153846154
0.0125,0.652173913043478
0.0116666666666667,0.666666666666667
0.0116666666666667,0.736842105263158
0.0116666666666667,0.736842105263158
0.0108333333333333,0.722222222222222
0.00916666666666667,0.733333333333333
0.00666666666666667,0.727272727272727
0.00416666666666667,0.714285714285714
0.0025,1


==> LCD_pr_lambda.csv <==
0.00833333333333333,0.625
0.0208333333333333,0.657894736842105
0.0391666666666667,0.691176470588235
0.085,0.796875
0.136666666666667,0.82
0.205833333333333,0.848797250859107
0.279166666666667,0.861182519280206
0.355833333333333,0.884057971014493
0.431666666666667,0.885470085470085
0.475833333333333,0.889408099688474
0.5475,0.881879194630872
0.615,0.873372781065089
0.67,0.880613362541073
0.7025,0.863729508196721
0.7425,0.857555341674687
0.768333333333333,0.84820607175713
0.7975,0.841688654353562
0.830833333333333,0.826699834162521
0.851666666666667,0.822866344605475
0.875,0.80336648814078
0.993333333333333,0.60847371107708
0.995,0.528318584070796
0.998333333333333,0.504846186262115
0.998333333333333,0.5
0.9975,0.499582637729549
0.998333333333333,0.499582985821518
0.995833333333333,0.498956158663883
0.9975,0.499582637729549
0.994166666666667,0.498537400752194


==> LCD_pr_ub.csv <==
0.00666666666666667,0.00416666666666667,1,1
0.0225,0.0108333333333333,1,1
0.0591666666666667,0.0341666666666667,1,1
0.101666666666667,0.0658333333333333,1,1
0.171666666666667,0.123333333333333,1,1
0.2325,0.1825,1,1
0.303333333333333,0.245,0.994535519125683,1
0.390833333333333,0.33,0.99364406779661,1
0.440833333333333,0.368333333333333,0.994360902255639,1
0.518333333333333,0.444166666666667,0.996794871794872,1
0.579166666666667,0.509166666666667,0.992857142857143,0.998366013071895
0.641666666666667,0.569166666666667,0.996119016817594,1
0.673333333333333,0.6,0.992628992628993,1
0.724166666666667,0.6425,0.989749430523918,0.998704663212435
0.746666666666667,0.6675,0.990055248618785,0.998753117206983
0.784166666666667,0.699166666666667,0.989484752891693,1
0.816666666666667,0.7325,0.978043912175649,0.995469988674972
0.843333333333333,0.7625,0.98635477582846,0.997818974918212
0.863333333333333,0.778333333333333,0.977358490566038,0.995735607675906
0.993333333333333,0.909166666666667,0.821502412129566,0.957857769973661
0.995,0.911666666666667,0.69499417927823,0.938250428816467
0.998333333333333,0.914166666666667,0.618482188951988,0.908864954432477
0.998333333333333,0.925,0.555916473317865,0.880253766851705
0.9975,0.919166666666667,0.519305856832972,0.857031857031857
0.998333333333333,0.930833333333333,0.503996634413126,0.830483271375465
0.995833333333333,0.915833333333333,0.498956158663883,0.801604668125456
0.9975,0.925,0.499582637729549,0.781140042223786
0.994166666666667,0.934166666666667,0.498537400752194,0.756410256410256


==> ci_baseline.csv <==
0.00432900432900433,0.249867629844092,-0.205892445939522,1.16138778141132,1.61714785719493
0.00865800865800866,0.383356665447017,0.0610856252663291,1.02789874580839,1.35016978598908
0.012987012987013,0.442494503188152,0.179361300748598,0.968760908067259,1.23189411050681
0.0173160173160173,0.477747667735899,0.249867629844092,0.933507743519513,1.16138778141132
0.0216450216450216,0.501805603451182,0.297983501274659,0.909449807804229,1.11327190998075
0.025974025974026,0.519564433827365,0.333501162027023,0.891690977428047,1.07775424922839
0.0303030303030303,0.533366588765506,0.361105471903307,0.877888822489905,1.0501499393521
0.0346320346320346,0.544492185537361,0.383356665447017,0.86676322571805,1.02789874580839
0.038961038961039,0.553707680366501,0.401787655105296,0.85754773088891,1.00946775615011
0.0432900432900433,0.561503715022989,0.417379724418272,0.849751696232423,0.99387568683714
0.0476190476190476,0.568210872373325,0.430794039118944,0.843044538882087,0.980461372136467
0.051948051948052,0.574061104407929,0.442494503188152,0.837194306847483,0.968760908067259
0.0562770562770563,0.579222603893308,0.45281750215891,0.832032807362104,0.958437909096502
0.0606060606060606,0.583820701759676,0.462013697891647,0.827434709495735,0.949241713363764
0.0649350649350649,0.587950960069294,0.470274214510883,0.823304451186117,0.940981196744528
0.0692640692640693,0.591687686681802,0.477747667735899,0.819567724573609,0.933507743519513
0.0735930735930736,0.59508965078092,0.484551595934135,0.816165760474491,0.926703815321276
0.0779220779220779,0.598204025567476,0.490780345507247,0.813051385687935,0.920475065748165
0.0822510822510823,0.601069173372905,0.496510641118104,0.810186237882506,0.914744770137307
0.0865800865800866,0.603716654539444,0.501805603451182,0.807538756715967,0.909449807804229
0.0909090909090909,0.606172703436409,0.506717701245113,0.805082707819002,0.904537710010298
0.0952380952380952,0.608459330984352,0.511290956340998,0.802796080271059,0.899964454914413
0.0995670995670996,0.610595160475077,0.515562615322449,0.800660250780334,0.895692795932962
0.103896103896104,0.612596069727535,0.519564433827365,0.798659341527876,0.891690977428047
0.108225108225108,0.614475690470983,0.52332367531426,0.796779720784428,0.887931735941151
0.112554112554113,0.616245801014737,0.526863896401769,0.795009610240674,0.884391514853642
0.116883116883117,0.617916638147854,0.530205570668003,0.793338773107557,0.881049840587408
0.121212121212121,0.619497147196606,0.533366588765506,0.791758264058805,0.877888822489905
0.125541125541126,0.620995184227469,0.536362662827232,0.790260227027943,0.87489274842818
0.12987012987013,0.622417680855389,0.539207656083073,0.788837730400022,0.872047755172339
0.134199134199134,0.623770779564844,0.541913853501982,0.787484631690567,0.869341557753429
0.138528138528139,0.625059945582534,0.544492185537361,0.786195465672878,0.86676322571805
0.142857142857143,0.626290059957103,0.5469524142865,0.784965351298308,0.864302996968911
0.147186147186147,0.627465497466373,0.549303289305041,0.783789913789038,0.86195212195037
0.151515151515152,0.628590192190923,0.551552678754141,0.782665219064488,0.859702732501271
0.155844155844156,0.629667692997103,0.553707680366501,0.781587718258308,0.85754773088891
0.16017316017316,0.630701210714667,0.555774715801628,0.780554200540745,0.855480695453784
0.164502164502165,0.631693658439424,0.557759611251142,0.779561752815987,0.853495800004269
0.168831168831169,0.632647686114409,0.559667666601112,0.778607725141002,0.851587744654299
0.173160173160173,0.633565710325347,0.561503715022989,0.777689700930064,0.849751696232423
0.177489177489178,0.634449940073942,0.563272174520179,0.776805471181469,0.847983236735232
0.181818181818182,0.635302399155317,0.564977092682929,0.775953012100094,0.846278318572483
0.186147186147186,0.636124945656025,0.566622185684344,0.775130465599386,0.844633225571067
0.19047619047619,0.636919289000515,0.568210872373325,0.774336122254896,0.843044538882087
0.194805194805195,0.637687004902198,0.56974630417669,0.773568406353213,0.841509107078721
0.199134199134199,0.638429548516865,0.571231391406025,0.772825862738546,0.840024019849386
0.203463203463203,0.639148266048449,0.572668826469192,0.772107145206962,0.838586584786219
0.207792207792208,0.639844405017817,0.574061104407929,0.771411006237594,0.837194306847483
0.212121212121212,0.640519123372904,0.575410541118102,0.770736287882508,0.83584487013731
0.216450216450216,0.641173497591568,0.57671928955543,0.770081913663843,0.834536121699981
0.220779220779221,0.641808529906217,0.577989354184727,0.769446881349195,0.833266057070684
0.225108225108225,0.642425154760507,0.579222603893308,0.768830256494905,0.832032807362104
0.229437229437229,0.643024244592771,0.580420783557837,0.76823116666264,0.830834627697575
0.233766233766234,0.643606615027592,0.581585524427478,0.767648796227819,0.829669886827933
0.238095238095238,0.644173029545796,0.582718353463886,0.767082381709616,0.828537057791525
0.242424242424242,0.644724203693691,0.583820701759676,0.76653120756172,0.827434709495735
0.246753246753247,0.645260808884324,0.584893912140943,0.765994602371087,0.826361499114468
0.251082251082251,0.645783475836682,0.585939246045659,0.765471935418729,0.825316165209752
0.255411255411255,0.646292797692899,0.586957889758093,0.764962613562512,0.824297521497318
0.25974025974026,0.6467893328485,0.587950960069294,0.764466078406911,0.823304451186117
0.264069264069264,0.647273607526391,0.588919509425077,0.76398180372902,0.822335901830334
0.268398268398268,0.64774611812157,0.589864530615435,0.763509293133841,0.821390880639976
0.272727272727273,0.648207333340306,0.590786961052906,0.763048077915105,0.820468450202505
0.277056277056277,0.648657696154754,0.591687686681802,0.762597715100657,0.819567724573609
0.281385281385281,0.649097625591528,0.592567545555349,0.762157785663884,0.818687865700062
0.285714285714286,0.649527518370647,0.593427331113588,0.761727892884764,0.817828080141823
0.29004329004329,0.649947750409434,0.594267795191162,0.761307660845977,0.816987616064249
0.294372294372294,0.650358678204313,0.59508965078092,0.760896733051098,0.816165760474491
0.298701298701299,0.65076064010206,0.595893574576415,0.760494771153351,0.815361836678996
0.303030303030303,0.651153957470807,0.596680209313908,0.760101453784604,0.814575201941503
0.307359307359307,0.651538935780002,0.597450165932299,0.759716475475409,0.813805245323112
0.311688311688312,0.651915865597591,0.598204025567476,0.75933954565782,0.813051385687935
0.316017316017316,0.652285023511796,0.598942341395886,0.758970387743615,0.812313069859525
0.32034632034632,0.652646672984156,0.599665640340607,0.758608738271255,0.811589770914804
0.324675324675325,0.653001065139795,0.600374424651884,0.758254346115616,0.810880986603527
0.329004329004329,0.653348439500305,0.601069173372905,0.757906971755106,0.810186237882506
0.333333333333333,0.653689024664117,0.601750343700528,0.757566386591294,0.809505067554883
0.337662337662338,0.654023038938727,0.602418372249748,0.757232372316684,0.808837039005663
0.341991341991342,0.654350690928778,0.603073676229851,0.756904720326633,0.80818173502556
0.346320346320346,0.654672180083575,0.603716654539444,0.756583231171836,0.807538756715967
0.350649350649351,0.654987697207304,0.604347688786902,0.756267714048107,0.806907722468509
0.354978354978355,0.655297424934933,0.604967144242161,0.755957986320478,0.80628826701325
0.359307359307359,0.655601538176472,0.605575370725238,0.755653873078939,0.805680040530173
0.363636363636364,0.655900204532057,0.606172703436409,0.755355206723354,0.805082707819002
0.367965367965368,0.656193584680103,0.606759463732501,0.755061826575308,0.80449594752291
0.372294372294372,0.656481832740549,0.607335959853393,0.754773578514862,0.803919451402018
0.376623376623377,0.656765096615082,0.607902487602458,0.754490314640329,0.803352923652953
0.380952380952381,0.657043518306029,0.608459330984352,0.754211892949383,0.802796080271059
0.385281385281385,0.657317234215489,0.609006762803272,0.753938177039922,0.802248648452139
0.38961038961039,0.657586375426133,0.609545045224561,0.753669035829278,0.80171036603085
0.393939393939394,0.657851067964986,0.610074430302267,0.753404343290425,0.801180980953145
0.398268398268398,0.658111433051391,0.610595160475077,0.75314397820402,0.800660250780334
0.402597402597403,0.658367587330277,0.611107469032849,0.752887823925134,0.800147942222563
0.406926406926407,0.658619643091732,0.611611580555758,0.752635768163679,0.799643830699653
0.411255411255411,0.658867708477838,0.61210771132797,0.752387702777573,0.799147699927441
0.415584415584416,0.65911188767762,0.612596069727535,0.752143523577791,0.798659341527876
0.41991341991342,0.659352281110916,0.613076856594126,0.751903130144496,0.798178554661286
0.424242424242424,0.659588985601893,0.61355026557608,0.751666425653518,0.797705145679331
0.428571428571429,0.659822094542912,0.614016483458118,0.751433316712499,0.797238927797293
0.432900432900433,0.660051698049344,0.614475690470983,0.751203713206067,0.796779720784428
0.437229437229437,0.660277883105944,0.614928060584182,0.750977528149467,0.796327350671229
0.441558441558442,0.660500733705305,0.615373761782904,0.750754677550106,0.795881649472507
0.445887445887446,0.660720330978908,0.615812956330111,0.750535080276503,0.7954424549253
0.45021645021645,0.660936753321221,0.616245801014737,0.75031865793419,0.795009610240674
0.454545454545455,0.66115007650728,0.616672447386854,0.750105334748131,0.794582963868557
0.458874458874459,0.661360373804156,0.617093041980606,0.749895037451256,0.794162369274806
0.463203463203463,0.661567716076682,0.617507726525658,0.749687695178729,0.793747684729753
0.467532467532468,0.66177217188778,0.617916638147854,0.749483239367631,0.793338773107557
0.471861471861472,0.661973807593713,0.61831990955972,0.749281603661698,0.792935501695691
0.476190476190476,0.662172687434564,0.618717669241423,0.749082723820847,0.792537742013988
0.480519480519481,0.662368873620227,0.619110041612749,0.748886537635184,0.792145369642662
0.484848484848485,0.662562426412156,0.619497147196606,0.748692984843255,0.791758264058805
0.489177489177489,0.662753404201132,0.619879102774558,0.748502007054279,0.791376308480853
0.493506493506494,0.662941863581272,0.620256021534839,0.748313547674139,0.790999389720572
0.497835497835498,0.663127859420487,0.620628013213268,0.748127551834925,0.790627398042144
0.502164502164502,0.663311444927587,0.620995184227469,0.747943966327824,0.790260227027943
0.506493506493506,0.66349267171624,0.621357637804774,0.747762739539172,0.789897773450638
0.510822510822511,0.663671589865924,0.621715474104143,0.747583821389487,0.789539937151268
0.515151515151515,0.663848247980075,0.622068790332445,0.747407163275336,0.789186620922966
0.519480519480519,0.664022693241547,0.622417680855389,0.747232718013864,0.788837730400022
0.523809523809524,0.664194971465559,0.622762237303412,0.747060439789852,0.788493173951999
0.528138528138528,0.664365127150241,0.623102548672777,0.74689028410517,0.788152862582634
0.532467532467532,0.664533203524924,0.623438701422143,0.746722207730487,0.787816709833268
0.536796536796537,0.664699242596275,0.623770779564844,0.746556168659137,0.787484631690567
0.541125541125541,0.664863285192401,0.624098864757096,0.74639212606301,0.787156546498315
0.545454545454545,0.665025371005029,0.624423036382353,0.746230040250382,0.786832374873058
0.54978354978355,0.665185538629849,0.624743371631991,0.746069872625563,0.78651203962342
0.554112554112554,0.66534382560512,0.625059945582534,0.745911585650292,0.786195465672878
0.558441558441558,0.665500268448634,0.625372831269562,0.745755142806777,0.785882579985849
0.562770562770563,0.665654902693106,0.625682099758506,0.745600508562305,0.785573311496905
0.567099567099567,0.665807762920077,0.625987820212448,0.745447648335334,0.785267591042963
0.571428571428571,0.665958882792404,0.626290059957103,0.745296528463007,0.784965351298308
0.575757575757576,0.666108295085402,0.626588884543098,0.74514711617001,0.784666526712314
0.58008658008658,0.666256031716702,0.626884357805699,0.744999379538709,0.784371053449712
0.584415584415584,0.666402123774902,0.627176541922098,0.744853287480509,0.784078869333313
0.588744588744589,0.666546601547039,0.627465497466373,0.744708809708372,0.783789913789038
0.593073593073593,0.666689494544975,0.627751283462245,0.744565916710436,0.783504127793166
0.597402597402597,0.666830831530715,0.628033957433725,0.744424579724696,0.783221453821686
0.601731601731602,0.666970640540729,0.628313575453752,0.744284770714682,0.782941835801659
0.606060606060606,0.667108948909314,0.628590192190923,0.744146462346097,0.782665219064488
0.61038961038961,0.667245783291046,0.628863860954387,0.744009627964365,0.782391550301024
0.614718614718615,0.667381169682356,0.629134633737007,0.743874241573055,0.782120777518405
0.619047619047619,0.667515133442278,0.629402561256851,0.743740277813133,0.78185284999856
0.623376623376623,0.667647699312404,0.629667692997103,0.743607711943007,0.781587718258308
0.627705627705628,0.667778891436078,0.629930077244451,0.743476519819333,0.78132533401096
0.632034632034632,0.667908733376868,0.63018976112603,0.743346677878544,0.781065650129382
0.636363636363636,0.668037248136341,0.630446790644976,0.74321816311907,0.780808620610435
0.640692640692641,0.668164458171186,0.630701210714667,0.743090953084225,0.780554200540745
0.645021645021645,0.668290385409694,0.630953065191683,0.742965025845717,0.780302346063728
0.649350649350649,0.668415051267637,0.631202396907569,0.742840359987774,0.780053014347842
0.653679653679654,0.668538476663568,0.631449247699431,0.742716934591843,0.77980616355598
0.658008658008658,0.668660682033565,0.631693658439424,0.742594729221847,0.779561752815987
0.662337662337662,0.668781687345444,0.631935669063182,0.742473723909967,0.779319742192229
0.666666666666667,0.668901512112467,0.632175318597229,0.742353899142944,0.779080092658182
0.670995670995671,0.669020175406559,0.632412645185412,0.742235235848852,0.778842766069999
0.675324675324675,0.669137695871057,0.632647686114409,0.742117715384354,0.778607725141002
0.67965367965368,0.669254091733018,0.632880477838331,0.742001319522393,0.77837493341708
0.683982683982684,0.669369380815092,0.633111056002478,0.741886030440319,0.778144355252933
0.688311688311688,0.669483580546984,0.633339455466262,0.741771830708427,0.777915955789149
0.692640692640693,0.669596707976526,0.633565710325347,0.741658703278885,0.777689700930064
0.696969696969697,0.669708779780367,0.633789853933028,0.741546631475044,0.777465557322383
0.701298701298701,0.669819812274296,0.634011918920886,0.741435598981115,0.777243492334525
0.705627705627706,0.669929821423224,0.634231937218742,0.741325589832188,0.777023474036669
0.70995670995671,0.670038822850824,0.634449940073942,0.741216588404587,0.776805471181469
0.714285714285714,0.670146831848854,0.634665958070002,0.741108579406557,0.776589453185409
0.718614718614719,0.670253863386165,0.634880021144624,0.741001547869247,0.776375390110788
0.722943722943723,0.670359932117418,0.63509215860713,0.740895479137994,0.776163252648281
0.727272727272727,0.670465052391511,0.635302399155317,0.7407903588639,0.775953012100094
0.731601731601732,0.670569238259735,0.635510770891765,0.740686172995676,0.775744640363646
0.735930735930736,0.67067250348366,0.635717301339614,0.740582907771751,0.775538109915797
0.74025974025974,0.670774861542772,0.635922017457838,0.740480549712639,0.775333393797573
0.744588744588745,0.670876325641865,0.636124945656025,0.740379085613546,0.775130465599386
0.748917748917749,0.670976908718196,0.636326111808686,0.740278502537215,0.774929299446725
0.753246753246753,0.671076623448413,0.63652554126912,0.740178787806999,0.774729869986292
0.757575757575758,0.671175482255266,0.636723258882826,0.740079929000145,0.774532152372585
0.761904761904762,0.67127349731411,0.636919289000515,0.739981913941301,0.774336122254896
0.766233766233766,0.671370680559203,0.637113655490701,0.739884730696208,0.77414175576471
0.770562770562771,0.671467043689808,0.637306381751911,0.739788367565603,0.7739490295035
0.774891774891775,0.67156259817611,0.637497490724515,0.739692813079301,0.773757920530897
0.779220779220779,0.671657355264952,0.637687004902198,0.739598055990459,0.773568406353213
0.783549783549784,0.671751325985393,0.637874946343081,0.739504085270018,0.773380464912331
0.787878787878788,0.671844521154104,0.638061336680502,0.739410890101307,0.773194074574909
0.792207792207792,0.671936951380594,0.638246197133483,0.739318459874817,0.773009214121929
0.796536796536797,0.672028627072286,0.638429548516865,0.739226784183126,0.772825862738546
0.800865800865801,0.672119558439436,0.638611411251167,0.739135852815975,0.772644000004245
0.805194805194805,0.672209755499915,0.638791805372125,0.739045655755496,0.772463605883286
0.80952380952381,0.672299228083841,0.638970750539976,0.73895618317157,0.772284660715435
0.813852813852814,0.672387985838077,0.639148266048449,0.738867425417334,0.772107145206962
0.818181818181818,0.672476038230607,0.639324370833508,0.738779373024804,0.771931040421903
0.822510822510823,0.672563394554771,0.639499083481835,0.738692016700641,0.771756327773576
0.826839826839827,0.672650063933388,0.639672422239071,0.738605347322023,0.77158298901634
0.831168831168831,0.672736055322761,0.639844405017817,0.73851935593265,0.771411006237594
0.835497835497836,0.672821377516559,0.640015049405413,0.738434033738852,0.771240361849998
0.83982683982684,0.672906039149597,0.640184372671489,0.738349372105814,0.771071038583922
0.844155844155844,0.672990048701507,0.640352391775309,0.738265362553904,0.770903019480103
0.848484848484849,0.673073414500305,0.640519123372904,0.738181996755107,0.770736287882508
0.852813852813853,0.673156144725857,0.640684583824008,0.738099266529554,0.770570827431403
0.857142857142857,0.673238247413254,0.640848789198803,0.738017163842157,0.770406622056608
0.861471861471861,0.673319730456088,0.64101175528447,0.737935680799323,0.770243655970941
0.865800865800866,0.673400601609637,0.641173497591568,0.737854809645774,0.770081913663843
0.87012987012987,0.67348086849397,0.641334031360235,0.737774542761441,0.769921379895177
0.874458874458874,0.673560538596961,0.641493371566217,0.73769487265845,0.769762039689194
0.878787878787879,0.673639619277223,0.64165153292674,0.737615791978188,0.769603878328671
0.883116883116883,0.673718117766961,0.641808529906217,0.73753729348845,0.769446881349195
0.887445887445887,0.673796041174754,0.641964376721803,0.737459370080657,0.769291034533609
0.891774891774892,0.673873396488256,0.642119087348807,0.737382014767155,0.769136323906604
0.896103896103896,0.673950190576829,0.642272675525953,0.737305220678582,0.768982735729458
0.9004329004329,0.674026430194106,0.642425154760507,0.737228981061305,0.768830256494905
0.904761904761905,0.674102121980483,0.642576538333261,0.737153289274928,0.76867887292215
0.909090909090909,0.674177272465552,0.642726839303399,0.737078138789859,0.768528571952012
0.913419913419913,0.674251888070465,0.642876070513225,0.737003523184946,0.768379340742187
0.917748917748918,0.674325975110238,0.643024244592771,0.736929436145173,0.76823116666264
0.922077922077922,0.674399539795998,0.643171373964291,0.736855871459413,0.76808403729112
0.926406926406926,0.674472588237168,0.643317470846631,0.736782823018243,0.76793794040878
0.930735930735931,0.6745451264436,0.643462547259494,0.736710284811811,0.767792863995917
0.935064935064935,0.674617160327649,0.643606615027592,0.736638250927762,0.767648796227819
0.939393939393939,0.674688695706201,0.643749685784696,0.73656671554921,0.767505725470715
0.943722943722944,0.674759738302643,0.643891770977581,0.736495672952768,0.767363640277831
0.948051948051948,0.674830293748789,0.644032881869872,0.736425117506623,0.76722252938554
0.952380952380952,0.674900367586751,0.644173029545796,0.736355043668661,0.767082381709616
0.956709956709957,0.674969965270772,0.644312224913839,0.736285445984639,0.766943186341573
0.961038961038961,0.675039092169008,0.644450478710311,0.736216319086403,0.766804932545101
0.965367965367965,0.675107753565265,0.644587801502825,0.736147657690146,0.766667609752586
0.96969696969697,0.675175954660698,0.644724203693691,0.736079456594713,0.76653120756172
0.974025974025974,0.675243700575465,0.644859695523224,0.736011710679947,0.766395715732187
0.978354978354978,0.675310996350339,0.644994287072973,0.735944414905072,0.766261124182438
0.982683982683983,0.67537784694829,0.645127988268875,0.735877564307121,0.766127422986536
0.987012987012987,0.675444257256015,0.645260808884324,0.735811153999396,0.765994602371087
0.991341991341991,0.675510232085442,0.645392758543179,0.735745179169969,0.765862652712232
0.995670995670996,0.675575776175196,0.645523846722686,0.735679635080215,0.765731564532725
1,0.675640894192023,0.645654082756341,0.735614517063388,0.76560132849907


==> pr_alpha.csv <==
0.00613496932515337,1
0.00613496932515337,1
0.0122699386503067,1
0.0122699386503067,1
0.0122699386503067,1
0.0122699386503067,1
0.0122699386503067,1
0.0122699386503067,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0184049079754601,1
0.0245398773006135,1
0.0245398773006135,1
0.0429447852760736,1
0.049079754601227,0.888888888888889
0.0552147239263804,0.9
0.0613496932515337,0.909090909090909
0.0736196319018405,0.923076923076923
0.0797546012269939,0.928571428571429
0.0858895705521472,0.933333333333333
0.098159509202454,0.941176470588235
0.134969325153374,1
0.165644171779141,1
0.159509202453988,0.928571428571429
0.171779141104294,0.933333333333333
0.239263803680982,0.951219512195122
0.343558282208589,0.888888888888889
0.429447852760736,0.909090909090909
0.539877300613497,0.838095238095238
0.650306748466258,0.791044776119403
0.699386503067485,0.786206896551724
0.754601226993865,0.754601226993865
0.865030674846626,0.719387755102041
0.852760736196319,0.727748691099476
0.834355828220859,0.715789473684211
0.797546012269939,0.710382513661202
0.766871165644172,0.694444444444444
0.723926380368098,0.690058479532164
0.662576687116564,0.662576687116564
0.595092024539877,0.651006711409396
0.52760736196319,0.632352941176471
0.47239263803681,0.620967741935484
0.411042944785276,0.614678899082569
0.374233128834356,0.592233009708738
0.331288343558282,0.580645161290323
0.282208588957055,0.567901234567901
0.226993865030675,0.544117647058823
0.184049079754601,0.555555555555556
0.134969325153374,0.523809523809524
0.0797546012269939,0.448275862068966
0.0122699386503067,0.285714285714286
0.00613496932515337,0.25


==> pr_alpha_comb.csv <==
0.92530487804878,0.102222970697204
0.92530487804878,0.104493028059907
0.92530487804878,0.106885014967424
0.92530487804878,0.108898457122354
0.92530487804878,0.112116734392316
0.92530487804878,0.115377304694925
0.92530487804878,0.118763451379378
0.923780487804878,0.122548028311426
0.919207317073171,0.126627467450651
0.903963414634146,0.130215195432587
0.876524390243902,0.133970177073625
0.826219512195122,0.136249371543489
0.753048780487805,0.139272624753313
0.614329268292683,0.140076468543622
0.397865853658537,0.149313501144165
0.25,0.201226993865031
0.221036585365854,0.192307692307692
0.210365853658537,0.19327731092437
0.196646341463415,0.19634703196347
0.176829268292683,0.187399030694669
0.152439024390244,0.177304964539007
0.13109756097561,0.171656686626747
0.120426829268293,0.174008810572687
0.109756097560976,0.172248803827751
0.0914634146341463,0.162162162162162
0.0838414634146342,0.162241887905605
0.0731707317073171,0.156862745098039
0.0701219512195122,0.169741697416974
0.0503048780487805,0.151376146788991
0.0335365853658537,0.122222222222222
0.024390243902439,0.10958904109589
0.0167682926829268,0.101851851851852
0.0121951219512195,0.117647058823529
0.00457317073170732,0.103448275862069


==> pr_lambda.csv <==
0.349693251533742,0.721518987341772
0.392638036809816,0.761904761904762
0.429447852760736,0.736842105263158
0.460122699386503,0.75
0.478527607361963,0.764705882352941
0.496932515337423,0.736363636363636
0.54601226993865,0.741666666666667
0.558282208588957,0.739837398373984
0.582822085889571,0.736434108527132
0.576687116564417,0.734375
0.595092024539877,0.746153846153846
0.478527607361963,0.821052631578947
0.294478527607362,0.842105263157895
0.263803680981595,0.895833333333333
0.171779141104294,0.96551724137931
0.147239263803681,0.96
0.110429447852761,0.947368421052632
0.0797546012269939,1
0.0552147239263804,0.9
0.0552147239263804,0.9
0.0552147239263804,1
0.0306748466257669,0.833333333333333
0.0245398773006135,0.8
0.00613496932515337,0.5
0.00613496932515337,1
0.00613496932515337,1


==> pr_lambda_comb.csv <==
0.0716463414634146,0.162068965517241
0.149390243902439,0.180811808118081
0.216463414634146,0.195862068965517
0.251524390243902,0.201219512195122
0.268292682926829,0.197088465845465
0.283536585365854,0.192546583850932
0.297256097560976,0.187319884726225
0.30030487804878,0.177158273381295
0.314024390243902,0.170671085335543
0.326219512195122,0.165506573859242
0.335365853658537,0.157593123209169
0.356707317073171,0.156312625250501
0.376524390243902,0.153894080996885
0.396341463414634,0.151426907396622
0.411585365853659,0.146103896103896
0.434451219512195,0.143794147325933
0.458841463414634,0.143196955280685
0.478658536585366,0.141632837167343
0.5,0.140290846877673
0.515243902439024,0.138923140156186
0.871951219512195,0.134083450539147
0.92530487804878,0.113225144562582
0.92530487804878,0.0956206679269061
0.92530487804878,0.087313003452244
0.92530487804878,0.0849901988238589
0.92530487804878,0.0847410302945693
0.92530487804878,0.0847410302945693
0.92530487804878,0.0847410302945693
0.92530487804878,0.0847410302945693


==> pr_lambda_nc.csv <==
0.883435582822086,0.712871287128713
0.871165644171779,0.71356783919598
0.883435582822086,0.70935960591133
0.895705521472393,0.715686274509804
0.901840490797546,0.710144927536232
0.914110429447853,0.716346153846154
0.901840490797546,0.710144927536232
0.901840490797546,0.713592233009709
0.907975460122699,0.718446601941748
0.901840490797546,0.73134328358209
0.914110429447853,0.737623762376238
0.717791411042945,0.801369863013699
0.570552147239264,0.837837837837838
0.45398773006135,0.850574712643678
0.355828220858896,0.865671641791045
0.276073619631902,0.849056603773585
0.220858895705521,0.837209302325581
0.177914110429448,0.828571428571429
0.134969325153374,0.814814814814815
0.0858895705521472,0.823529411764706
0.0797546012269939,0.866666666666667
0.0368098159509202,0.857142857142857
0.0429447852760736,0.875
0.0306748466257669,0.833333333333333
0.0245398773006135,1
0.0122699386503067,1
0.0122699386503067,1
0.00613496932515337,1
0.00613496932515337,1


==> pr_ub_comb.csv <==
0.0106707317073171,0.225806451612903
0.0152439024390244,0.188679245283019
0.0198170731707317,0.173333333333333
0.024390243902439,0.175824175824176
0.0259146341463415,0.166666666666667
0.0304878048780488,0.18018018018018
0.0350609756097561,0.186991869918699
0.0411585365853659,0.194244604316547
0.0472560975609756,0.206666666666667
0.0533536585365854,0.222929936305732
0.0594512195121951,0.229411764705882
0.0701219512195122,0.251366120218579
0.0777439024390244,0.262886597938144
0.0823170731707317,0.27
0.0929878048780488,0.283720930232558
0.0975609756097561,0.285714285714286
0.108231707317073,0.304721030042918
0.123475609756098,0.322709163346614
0.132621951219512,0.329545454545455
0.138719512195122,0.327338129496403
0.254573170731707,0.341513292433538
0.282012195121951,0.295055821371611
0.283536585365854,0.255144032921811
0.288109756097561,0.239543726235741
0.294207317073171,0.223897911832947
0.294207317073171,0.21185510428101
0.294207317073171,0.198764160659114
0.295731707317073,0.188349514563107
0.297256097560976,0.181733457595527


==> pr_ub_comb2.csv <==
0.0289634146341463,0.202127659574468
0.0670731707317073,0.192982456140351
0.0975609756097561,0.191044776119403
0.138719512195122,0.206349206349206
0.169207317073171,0.214700193423598
0.201219512195122,0.214983713355049
0.227134146341463,0.220740740740741
0.25609756097561,0.231404958677686
0.286585365853659,0.239185750636132
0.30640243902439,0.241296518607443
0.32469512195122,0.242320819112628
0.349085365853659,0.248104008667389
0.370426829268293,0.25077399380805
0.393292682926829,0.250728862973761
0.408536585365854,0.2483781278962
0.43140243902439,0.251555555555556
0.455792682926829,0.252961082910321
0.475609756097561,0.251410153102337
0.496951219512195,0.254488680718189
0.513719512195122,0.253003003003003
0.871951219512195,0.229166666666667
0.92530487804878,0.17313177410154
0.92530487804878,0.137610519156654
0.92530487804878,0.118763451379378
0.92530487804878,0.104781633005351
0.92530487804878,0.0958774285262992
0.92530487804878,0.0886908240794857
0.92530487804878,0.0849783004339913
0.92530487804878,0.0847410302945693


==> pr_ub_comb3.csv <==
0.013719512195122,0.191489361702128
0.0320121951219512,0.203883495145631
0.0442073170731707,0.197278911564626
0.0548780487804878,0.201117318435754
0.0777439024390244,0.228699551569507
0.0884146341463415,0.232931726907631
0.11280487804878,0.261484098939929
0.128048780487805,0.266666666666667
0.146341463414634,0.278260869565217
0.169207317073171,0.294429708222812
0.190548780487805,0.308641975308642
0.221036585365854,0.331050228310502
0.245426829268293,0.34549356223176
0.271341463414634,0.354581673306773
0.289634146341463,0.357815442561205
0.317073170731707,0.367491166077739
0.349085365853659,0.384873949579832
0.375,0.389240506329114
0.399390243902439,0.3928035982009
0.417682926829268,0.39031339031339
0.801829268292683,0.4
0.86280487804878,0.32830626450116
0.865853658536585,0.277479237909135
0.865853658536585,0.237160751565762
0.867378048780488,0.209499263622975
0.86890243902439,0.18936877076412
0.870426829268293,0.17371463340432
0.870426829268293,0.160799774711349
0.870426829268293,0.148852971845673


==> rand_me.csv <==
0,0.474341649025257,0.42134812990607,0.888279852237126,0.240232232744832,0
0.135135135135135,0.441128773256285,0.42134812990607,0.826083482930197,0.182084763466427,0.112582620222517
0.238095238095238,0.414039335605413,0.42134812990607,0.775354221177299,0.152506695960578,0.174515965281113
0.319148936170213,0.391396843832065,0.42134812990607,0.732952569776795,0.133834699600091,0.214809915852457
0.384615384615385,0.372104203767625,0.42134812990607,0.69682404616745,0.120680678730348,0.243424679137709
0.43859649122807,0.355409326655455,0.42134812990607,0.665560245055341,0.110771655918768,0.264904818990442
0.483870967741935,0.340777100548239,0.42134812990607,0.638159084581392,0.102960935151773,0.281669178673452
0.522388059701492,0.327815018824892,0.42134812990607,0.613885533942184,0.0965991700051352,0.29513908108072
0.555555555555556,0.316227766016838,0.42134812990607,0.592186568158084,0.0912874778377094,0.30621014144975
0.584415584415584,0.305788314862575,0.42134812990607,0.572637042730998,0.0867655144475886,0.315477087029407
0.609756097560976,0.296318878994877,0.42134812990607,0.554904024534909,0.0828551758674619,0.323351382690293
0.632183908045977,0.28767798089123,0.42134812990607,0.538722574505218,0.0794299533812336,0.330127288609369
0.652173913043478,0.279751442472094,0.42134812990607,0.5238788761073,0.0763971810521782,0.3360210865241
0.670103092783505,0.2724459655119,0.42134812990607,0.510198213639523,0.0736872199010344,0.341195451887233
0.686274509803922,0.265684465662029,0.42134812990607,0.497536234452397,0.0712465874203977,0.345775176853534
0.700934579439252,0.25940262070027,0.42134812990607,0.485772484999077,0.0690334371366126,0.34985764098273
0.714285714285714,0.253546276418555,0.42134812990607,0.474805552949358,0.0670144937300926,0.353519976896763
0.726495726495727,0.248069469178417,0.42134812990607,0.464549364111633,0.0651629203849416,0.356824091616267
0.737704918032787,0.242932899053675,0.42134812990607,0.454930323150782,0.0634568007866734,0.359820259145674
0.748031496062992,0.238102737039764,0.42134812990607,0.44588507989876,0.0618780368166226,0.362549738567267
0.757575757575758,0.233549683248457,0.42134812990607,0.437358765675077,0.0604115337780869,0.365046713555124
0.766423357664234,0.229248215970261,0.42134812990607,0.42930358703721,0.0590445885224207,0.367339750533686
0.774647887323944,0.22517598751224,0.42134812990607,0.421677694391267,0.0577664233430634,0.369452909650862
0.782312925170068,0.221313334068995,0.42134812990607,0.414444264147771,0.0565678262980475,0.371406601538038
0.789473684210526,0.217642875033004,0.42134812990607,0.407570748366829,0.0554408703841446,0.373218255365965
0.796178343949045,0.214149183074475,0.42134812990607,0.401028256930412,0.0543786919150041,0.374902845061042
0.802469135802469,0.210818510677892,0.42134812990607,0.394791045438723,0.0533753138962228,0.376473307677211
0.808383233532934,0.207638562061795,0.42134812990607,0.388836088093879,0.0524255039841663,0.377940878899816
0.813953488372093,0.204598301841142,0.42134812990607,0.383142719389879,0.051524659300457,0.379315364248459
0.819209039548023,0.201687793635844,0.42134812990607,0.377692331881531,0.0506687123005051,0.380605359932097
0.824175824175824,0.198898063239539,0.42134812990607,0.372468119946306,0.0498540532941421,0.381818433948548
0.828877005347594,0.196220982050319,0.42134812990607,0.36745486148993,0.0490774662453084,0.382961275544887
0.833333333333333,0.193649167310371,0.42134812990607,0.3626387311293,0.0483360752423074,0.384039819312807
0.83756345177665,0.19117589636315,0.42134812990607,0.358007139625466,0.0476272996040483,0.385059348808659
0.841584158415842,0.188795032658266,0.42134812990607,0.35354859531607,0.0469488160225795,0.386024583538345
0.845410628019324,0.186500961648063,0.42134812990607,0.349252584071533,0.0462985264746574,0.386939752344721
0.849056603773585,0.184288535050185,0.42134812990607,0.345109464917888,0.0456745308913579,0.387808655616763
0.852534562211982,0.182153022215675,0.42134812990607,0.341110378965838,0.0450751037737994,0.388634718259553
0.855855855855856,0.180090067556299,0.42134812990607,0.337247169686687,0.0444986740988319,0.389421034988687
0.859030837004405,0.178095653158657,0.42134812990607,0.333512312901335,0.0439438079812924,0.390170409217179
0.862068965517241,0.176166065854411,0.42134812990607,0.32989885511407,0.0434091936567894,0.390885386568823
0.864978902953586,0.174297868132238,0.42134812990607,0.326400359040592,0.0428936284266707,0.391568283865472
0.867768595041322,0.172487872372821,0.42134812990607,0.323010855358955,0.0423960072692012,0.392221214286174
0.870445344129555,0.170733117967342,0.42134812990607,0.319724799860319,0.0419153128713229,0.392846109275679
0.873015873015873,0.169030850945703,0.42134812990607,0.316537035299572,0.0414506068762219,0.393444737682317
0.875486381322957,0.167378505795501,0.42134812990607,0.313442757348474,0.0410010221752512,0.394018722525823
0.877862595419847,0.165773689198661,0.42134812990607,0.310437484139938,0.0405657561000617,0.394569555730836
0.880149812734082,0.164214165451192,0.42134812990607,0.307517028964203,0.0401440643932739,0.395098611108475
0.882352941176471,0.162697843363992,0.42134812990607,0.304677475738528,0.0397352558546118,0.395607155824427
0.884476534296029,0.161222764470138,0.42134812990607,0.301915156923464,0.0393386875748518,0.396096360555616
0.886524822695036,0.159787092387392,0.42134812990607,0.299226633602472,0.0389537606828063,0.39656730850722
0.888501742160279,0.158389103204536,0.42134812990607,0.296608677478804,0.038579916541329,0.397021003436551
0.89041095890411,0.157027176777064,0.42134812990607,0.294058254575315,0.0382166333373697,0.397458376809198
0.892255892255892,0.155699788832305,0.42134812990607,0.291572510450051,0.0378634230187286,0.397880294195003
0.894039735099338,0.154405503796494,0.42134812990607,0.28914875676381,0.0375198285366083,0.398287560996494
0.895765472312704,0.153142968267047,0.42134812990607,0.286784459055932,0.0371854213585269,0.398680927589692
0.897435897435897,0.15191090506255,0.42134812990607,0.284477225601973,0.0368597992208136,0.399061093946479
0.899053627760252,0.150708107790998,0.42134812990607,0.282224797241865,0.03654258409388,0.399428713798525
0.900621118012422,0.149533435883768,0.42134812990607,0.280025038080244,0.036233420336864,0.399784398394989
0.902140672782875,0.148385810048849,0.42134812990607,0.277875926971911,0.0359319730211625,0.400128719899497
0.903614457831325,0.147264208102145,0.42134812990607,0.275775549715276,0.0356379264048846,0.400462214466188
0.905044510385757,0.146167661140229,0.42134812990607,0.273722091885242,0.0353509825424273,0.400785385029649
0.906432748538012,0.145095250022002,0.42134812990607,0.271713832244553,0.0350708600152539,0.401098703839341
0.907780979827089,0.144046102130203,0.42134812990607,0.269749136679199,0.0347972927715827,0.401402614765396
0.909090909090909,0.143019388386839,0.42134812990607,0.267826452609353,0.0345300290641118,0.401697535399515
0.910364145658263,0.142014320499345,0.42134812990607,0.265944303832357,0.0342688304761381,0.401983858971896
0.911602209944751,0.141030148416681,0.42134812990607,0.264101285758861,0.0340134710275075,0.40226195610272
0.912806539509537,0.140066157976701,0.42134812990607,0.262296061007161,0.0337637363527765,0.402532176404636
0.913978494623656,0.13912166872805,0.42134812990607,0.260527355324337,0.0335194229447912,0.402794849950811
0.915119363395225,0.138196031911464,0.42134812990607,0.258793953805932,0.0332803374576174,0.403050288621544
0.916230366492147,0.137288628586883,0.42134812990607,0.257094697388676,0.0330462960633973,0.403298787340989
0.917312661498708,0.136398867894095,0.42134812990607,0.255428479593253,0.0328171238582683,0.403540625214332
0.918367346938775,0.135526185435788,0.42134812990607,0.253794243496322,0.0325926543129834,0.403776066574626
0.919395465994962,0.13467004177297,0.42134812990607,0.252190978912948,0.03237272876431,0.404005361947566
0.920398009950249,0.133829921023641,0.42134812990607,0.250617719772392,0.0321571959436787,0.404228748941614
0.921375921375921,0.133005329556442,0.42134812990607,0.249073541671766,0.0319459115398996,0.404446453070116
0.922330097087379,0.13219579477177,0.42134812990607,0.247557559593474,0.0317387377930747,0.404658688511409
0.92326139088729,0.131400863963521,0.42134812990607,0.246068925773651,0.031535543117108,0.404865658812305
0.924170616113744,0.130620103255232,0.42134812990607,0.244606827709911,0.0313362017484655,0.405067557539816
0.925058548009368,0.129853096604941,0.42134812990607,0.243170486297797,0.0311405934190536,0.405264568885501
0.925925925925926,0.129099444873581,0.42134812990607,0.2417591540862,0.0309486030512829,0.405456868226421
0.926773455377574,0.128358764952167,0.42134812990607,0.240372113642882,0.0307601204735607,0.405644622646281
0.927601809954751,0.127630688943455,0.42134812990607,0.239008676021992,0.0305750401546151,0.405827991420023
0.92841163310962,0.12691486339407,0.42134812990607,0.237668179326115,0.0303932609551933,0.40600712646483
0.929203539823009,0.126210948573501,0.42134812990607,0.236349987356071,0.0302146858958102,0.406182172760223
0.929978118161926,0.125518617796591,0.42134812990607,0.235053488342171,0.0300392219393312,0.406353268739686
0.930735930735931,0.124837556786472,0.42134812990607,0.233778093751212,0.0298667797872865,0.406520546656069
0.931477516059957,0.124167463075113,0.42134812990607,0.232523237163911,0.0296972736889002,0.406684132922768
0.932203389830508,0.123508045438893,0.42134812990607,0.231288373217917,0.0295306212619095,0.406844148432554
0.932914046121593,0.12285902336679,0.42134812990607,0.230072976611925,0.0293667433243208,0.407000708855732
0.933609958506224,0.122220126559007,0.42134812990607,0.228876541166758,0.0292055637363243,0.407153924919184
0.934291581108829,0.121591094453966,0.42134812990607,0.227698578939604,0.0290470092516494,0.407303902667699
0.934959349593496,0.120971675781827,0.42134812990607,0.226538619387894,0.0288910093777012,0.407450743708906
0.935613682092555,0.120361628142756,0.42134812990607,0.225396208579556,0.0287374962438726,0.407594545442978
0.936254980079681,0.11976071760837,0.42134812990607,0.224270908446647,0.0285864044774724,0.407735401278219
0.936883629191321,0.119168718344844,0.42134812990607,0.223162296079569,0.0284376710867545,0.407873400833522
0.9375,0.118585412256314,0.42134812990607,0.222069963059282,0.0282912353505728,0.408008630128627
0.938104448742747,0.118010588647299,0.42134812990607,0.220993514825129,0.0281470387142231,0.408141171763037
0.938697318007663,0.117444043902941,0.42134812990607,0.219932570076046,0.0280050246910652,0.40827110508435
0.939278937381404,0.116885581185979,0.42134812990607,0.218886760203095,0.0278651387695512,0.40839850634676
0.93984962406015,0.116335010149422,0.42134812990607,0.21785572875139,0.0277273283253116,0.408523448860366
0.940409683426443,0.11579214666397,0.42134812990607,0.216839130909658,0.027591542537977,0.408646003131917
0.940959409594096,0.115256812559295,0.42134812990607,0.215836633025748,0.0274577323124374,0.408766236997559
0.941499085923218,0.114728835378365,0.42134812990607,0.214847912146558,0.0273258502042617,0.408884215748112
0.942028985507246,0.114208048144032,0.42134812990607,0.213872655580935,0.0271958503490206,0.409000002247349
0.942549371633752,0.113694289137167,0.42134812990607,0.212910560484202,0.0270676883952725,0.409113657043753
0.943060498220641,0.113187401685682,0.42134812990607,0.211961333463063,0.0269413214409915,0.409225238476146
0.943562610229277,0.112687233963802,0.42134812990607,0.211024690199715,0.0268167079732299,0.409334802773587
0.944055944055944,0.112193638801015,0.42134812990607,0.210100355094065,0.0266938078108225,0.409442404149899
0.944540727902946,0.111706473500138,0.42134812990607,0.209188060923045,0.0265725820499529,0.409548094893166
0.945017182130584,0.11122559966401,0.42134812990607,0.208287548516052,0.026452993012415,0.409651925450486
0.945485519591141,0.110750883030309,0.42134812990607,0.207398566445629,0.0263350041964125,0.409753944508303
0.945945945945946,0.110282193314071,0.42134812990607,0.206520870732549,0.0262185802297517,0.409854199068558
0.946398659966499,0.109819404057469,0.42134812990607,0.205654224564505,0.02610368682529,0.409952734520924
0.946843853820598,0.109362392486473,0.42134812990607,0.204798398027685,0.0259902907385138,0.410049594711357
0.947281713344316,0.108911039374018,0.42134812990607,0.203953167850528,0.0258783597271254,0.410144822007177
0.947712418300654,0.108465228909328,0.42134812990607,0.203118317159019,0.0257678625125291,0.410238457358884
0.948136142625608,0.108024848573086,0.42134812990607,0.202293635242917,0.0256587687431102,0.410330540358897
0.948553054662379,0.107589789018125,0.42134812990607,0.201478917332336,0.0255510489592099,0.410421109297395
0.94896331738437,0.107159943955364,0.42134812990607,0.200673964384142,0.0254446745597043,0.41051020121543
0.949367088607595,0.106735210044723,0.42134812990607,0.199878582877669,0.0253396177701015,0.410597851955449
0.949764521193093,0.10631548679075,0.42134812990607,0.199092584619271,0.0252358516120752,0.410684096209401
0.950155763239875,0.105900676442731,0.42134812990607,0.198315786555256,0.0251333498743606,0.410768967564524
0.950540958268933,0.105490683899053,0.42134812990607,0.197548010592793,0.0250320870849388,0.410852498546987
0.950920245398773,0.105085416615609,0.42134812990607,0.196789083428387,0.0249320384844453,0.410934720663453
0.951293759512938,0.104684784518043,0.42134812990607,0.196038836383543,0.024833180000738,0.411015664440727
0.95166163141994,0.10428869991765,0.42134812990607,0.195297105247276,0.024735488224565,0.41109535946355
0.952023988005997,0.103897077430747,0.42134812990607,0.194563730125118,0.0246389403862786,0.411173834410667
0.952380952380952,0.103509833901353,0.42134812990607,0.193838555294325,0.0245435143335398,0.41125111708925
0.952732644017725,0.103126888327011,0.42134812990607,0.19312142906497,0.0244491885099665,0.411327234467754
0.95307917888563,0.102748161787611,0.42134812990607,0.19241220364665,0.024355941934677,0.411402212707313
0.953420669577875,0.102373577377066,0.42134812990607,0.191710735020539,0.0242637541826849,0.411476077191721
0.953757225433526,0.102003060137707,0.42134812990607,0.19101688281653,0.0241726053661051,0.411548852556095
0.954088952654232,0.101636536997271,0.42134812990607,0.190330510195242,0.0240824761161298,0.41162056271428
0.954415954415954,0.101273936708367,0.42134812990607,0.189651483734649,0.0239933475657383,0.411691230885051
0.954738330975955,0.10091518979029,0.42134812990607,0.188979673321132,0.0239052013331061,0.41176087961719
0.955056179775281,0.100560228473099,0.42134812990607,0.188314952044743,0.023818019505679,0.41182953081348
0.95536959553696,0.100208986643834,0.42134812990607,0.187657196098497,0.0237317846248819,0.411897205753675
0.955678670360111,0.0998613997947909,0.42134812990607,0.1870062846815,0.0236464796714318,0.411963925116499
0.955983493810179,0.099517404973752,0.42134812990607,0.186362099905758,0.0235620880512281,0.412029709000719
0.956284153005464,0.0991769407360929,0.42134812990607,0.18572452670648,0.0234785935817917,0.412094576945332
0.956580732700136,0.098839947098678,0.42134812990607,0.185093452755746,0.0233959804792305,0.412158547948927
0.956873315363881,0.0985063654954678,0.42134812990607,0.184468768379374,0.0233142333457042,0.412221640488234
0.957161981258367,0.0981761387347632,0.42134812990607,0.18385036647685,0.0232333371573692,0.412283872535925
0.957446808510638,0.0978492109580163,0.42134812990607,0.183238142444199,0.0231532772527796,0.412345261577686
0.95772787318362,0.0975255276001396,0.42134812990607,0.182631994099652,0.0230740393217243,0.412405824628603
0.958005249343832,0.0972050353512502,0.42134812990607,0.182031821612012,0.0229956093944828,0.412465578248887
0.958279009126467,0.0968876821197874,0.42134812990607,0.181437527431583,0.0229179738314791,0.412524538558975
0.958549222797927,0.0965734169969476,0.42134812990607,0.180849016223569,0.0228411193133174,0.412582721254033
0.958815958815959,0.0962621902223779,0.42134812990607,0.180266194803828,0.0227650328311832,0.412640141617891
0.959079283887468,0.0959539531510802,0.42134812990607,0.179688972076899,0.0226897016775933,0.412696814536426
0.959339263024142,0.0956486582214721,0.42134812990607,0.179117258976187,0.022615113437481,0.412752754510439
0.95959595959596,0.0953462589245592,0.42134812990607,0.178550968406235,0.0225412559796007,0.412807975668018
0.959849435382685,0.0950467097741729,0.42134812990607,0.17799001518699,0.0224681174482402,0.412862491776445
0.960099750623441,0.0947499662782298,0.42134812990607,0.177434315999979,0.0223956862552259,0.412916316253637
0.960346964064436,0.0944559849109725,0.42134812990607,0.17688378933633,0.0223239510722109,0.412969462179162
0.960591133004926,0.0941647230861517,0.42134812990607,0.176338355446546,0.0222529008232318,0.413021942304833
0.960832313341493,0.0938761391311126,0.42134812990607,0.175797936291984,0.0221825246775252,0.413073769064917
0.961070559610706,0.0935901922617495,0.42134812990607,0.175262455497945,0.0221128120425926,0.413124954585952
0.96130592503023,0.0933068425582942,0.42134812990607,0.174731838308344,0.0220437525575032,0.413175510696215
0.961538461538461,0.0930260509419063,0.42134812990607,0.174206011541862,0.0219753360864254,0.413225448934833
0.961768219832736,0.0927477791520337,0.42134812990607,0.173684903549558,0.021907552712378,0.413274780560565
0.961995249406176,0.0924719897245131,0.42134812990607,0.173168444173853,0.0218403927311918,0.41332351656027
0.962219598583235,0.0921986459703836,0.42134812990607,0.172656564708858,0.0217738466456738,0.413371667657059
0.962441314553991,0.0919277119553843,0.42134812990607,0.172149197861978,0.021707905159966,0.413419244318171
0.962660443407235,0.0916591524801109,0.42134812990607,0.171646277716756,0.0216425591740905,0.413466256762554
0.962877030162413,0.0913929330608066,0.42134812990607,0.171147739696896,0.0215777997786744,0.413512714968186
0.963091118800461,0.0911290199107627,0.42134812990607,0.170653520531435,0.0215136182498477,0.413558628679137
0.963302752293578,0.0908673799223074,0.42134812990607,0.170163558221016,0.0214500060443061,0.413604007412383
0.963511972633979,0.090607980649359,0.42134812990607,0.169677792005212,0.0213869547945348,0.413648860464384
0.963718820861678,0.0903507902905251,0.42134812990607,0.169196162330881,0.0213244563041845,0.413693196917433
0.963923337091319,0.0900957776727257,0.42134812990607,0.168718610821493,0.0212625025435963,0.413737025645792
0.964125560538117,0.089842912235322,0.42134812990607,0.168245080247414,0.0212010856454681,0.41378035532161
0.964325529542921,0.0895921640147329,0.42134812990607,0.167775514497092,0.021140197900658,0.413823194420649
0.964523281596452,0.089343503629521,0.42134812990607,0.167309858549133,0.0210798317541197,0.413865551227806
0.964718853362734,0.0890969022659306,0.42134812990607,0.166848058445217,0.0210199798009649,0.413907433842465
0.964912280701754,0.0888523316638638,0.42134812990607,0.166390061263835,0.0209606347826476,0.41394885018365
0.965103598691385,0.0886097641032769,0.42134812990607,0.165935815094817,0.0209017895832668,0.413989807995028
0.96529284164859,0.0883691723909828,0.42134812990607,0.165485269014612,0.020843437225982,0.414030314849728
0.965480043149946,0.0881305298478463,0.42134812990607,0.165038373062316,0.0207855708695392,0.414070378155015
0.965665236051502,0.0878938102963571,0.42134812990607,0.164595078216395,0.0207281838049011,0.414110005156806
0.965848452508004,0.0876589880485683,0.42134812990607,0.164155336372101,0.0206712694519803,0.414149202944038
0.966029723991507,0.0874260378943872,0.42134812990607,0.163719100319543,0.02061482135647,0.414187978452895
0.966209081309398,0.0871949350902071,0.42134812990607,0.1632863237224,0.0205588331867694,0.414226338470905
0.966386554621849,0.0869656553478673,0.42134812990607,0.162856961097243,0.0205032987310006,0.414264289640899
0.966562173458725,0.0867381748239311,0.42134812990607,0.162430967793463,0.0204482118941135,0.414301838464844
0.966735966735967,0.0865124701092709,0.42134812990607,0.16200829997376,0.0203935666950763,0.414338991307563
0.966907962771458,0.0862885182189492,0.42134812990607,0.1615889145952,0.0203393572641473,0.414375754400327
0.967078189300411,0.086066296582387,0.42134812990607,0.1611727693908,0.0202855778402268,0.414412133844343
0.967246673490276,0.0858457830338091,0.42134812990607,0.160759822851634,0.0202322227682852,0.414448135614125
0.967413441955193,0.0856269558029565,0.42134812990607,0.160350034209446,0.0201792864968655,0.414483765560775
0.96757852077001,0.0854097935060595,0.42134812990607,0.159943363419741,0.0201267635756567,0.414519029415142
0.967741935483871,0.0851942751370597,0.42134812990607,0.159539771145348,0.0200746486531371,0.414553932790905
0.9679037111334,0.0849803800590757,0.42134812990607,0.159139218740438,0.0200229364742836,0.414588481187548
0.968063872255489,0.0847680879961025,0.42134812990607,0.158741668234982,0.0199716218783461,0.414622679993247
0.968222442899702,0.084557379024938,0.42134812990607,0.158347082319628,0.0199206997966841,0.414656534487679
0.968379446640316,0.08434823356733,0.42134812990607,0.157955424331,0.019870165250664,0.414690049844732
0.968534906588004,0.0841406323823342,0.42134812990607,0.157566658237381,0.019820013349614,0.414723231135146
0.968688845401174,0.0839345565588799,0.42134812990607,0.157180748624797,0.0197702392888365,0.414756083329068
0.968841285296981,0.0837299875085334,0.42134812990607,0.156797660683463,0.0197208383476743,0.414788611298538
0.968992248062015,0.0835269069584557,0.42134812990607,0.156417360194594,0.0196718058876302,0.414820819819894
0.969141755062681,0.0833252969445463,0.42134812990607,0.156039813517567,0.0196231373505375,0.414852713576112
0.969289827255278,0.0831251398047689,0.42134812990607,0.155664987577422,0.0195748282567803,0.414884297159077
0.969436485195798,0.0829264181726521,0.42134812990607,0.155292849852692,0.0195268742035614,0.414915575071786
0.96958174904943,0.0827291149709601,0.42134812990607,0.154923368363548,0.0194792708632171,0.414946551730488
0.969725638599811,0.0825332134055289,0.42134812990607,0.154556511660259,0.0194320139815763,0.414977231466764
0.969868173258004,0.0823386969592618,0.42134812990607,0.154192248811945,0.0193850993763641,0.415007618529549
0.970009372071228,0.0821455493862799,0.42134812990607,0.153830549395626,0.0193385229356467,0.415037717087088
0.970149253731343,0.0819537547062229,0.42134812990607,0.153471383485546,0.0192922806163179,0.415067531228845
0.970287836583101,0.0817632971986956,0.42134812990607,0.153114721642776,0.0192463684426247,0.415097064967361
0.970425138632163,0.0815741613978556,0.42134812990607,0.152760534905077,0.0192007825047317,0.415126322240043
0.970561177552898,0.0813863320871384,0.42134812990607,0.152408794777023,0.0191555189573222,0.415155306910926
0.970695970695971,0.081199794294115,0.42134812990607,0.152059473220369,0.0191105740182364,0.415184022772365
0.970829535095716,0.081014533285479,0.42134812990607,0.151712542644665,0.0190659439671433,0.415212473546697
0.970961887477314,0.0808305345621588,0.42134812990607,0.151367975898105,0.0190216251442475,0.415240662887843
0.971093044263776,0.0806477838545512,0.42134812990607,0.151025746258596,0.0189776139490287,0.415268594382878
0.971223021582734,0.080466267117873,0.42134812990607,0.150685827425058,0.018933906839013,0.41529627155355
0.971351835273053,0.0802859705276278,0.42134812990607,0.150348193508933,0.0188905003285751,0.415323697857759
0.971479500891266,0.0801068804751829,0.42134812990607,0.1500128190259,0.0188473909877707,0.415350876691002
0.971606033717835,0.0799289835634555,0.42134812990607,0.1496796788878,0.0188045754411985,0.41537781138777
0.971731448763251,0.0797522666027026,0.42134812990607,0.149348748394751,0.0187620503668894,0.415404505222915
0.971855760773967,0.079576716606414,0.42134812990607,0.149020003227457,0.0187198124952244,0.415430961412975
0.971978984238179,0.0794023207873032,0.42134812990607,0.148693419439698,0.0186778586078789,0.415457183117468
0.972101133391456,0.0792290665533957,0.42134812990607,0.148368973451008,0.0186361855367917,0.41548317344015
0.972222222222222,0.0790569415042095,0.42134812990607,0.148046642039521,0.0185947901631614,0.415508935430239
0.972342264477096,0.0788859334270275,0.42134812990607,0.14772640233499,0.018553669416465,0.415534472083606
0.972461273666093,0.0787160302932579,0.42134812990607,0.147408231811972,0.0185128202735019,0.415559786343941
0.972579263067695,0.07854722025488,0.42134812990607,0.147092108283173,0.01847223975746,0.415584881103881
0.972696245733788,0.0783794916409746,0.42134812990607,0.146778009892947,0.0184319249370047,0.415609759206112
0.972812234494478,0.0782128329543341,0.42134812990607,0.146465915110953,0.0183918729253892,0.415634423444445
0.972927241962775,0.0780472328681526,0.42134812990607,0.146155802725954,0.0183520808795866,0.415658876564857
0.973041280539174,0.0778826802227925,0.42134812990607,0.14584765183976,0.0183125459994422,0.415683121266519
0.973154362416107,0.077719164022626,0.42134812990607,0.145541441861318,0.0182732655268457,0.415707160202778
0.973266499582289,0.0775566734329481,0.42134812990607,0.145237152500927,0.0182342367449232,0.415730995982134
0.973377703826955,0.0773951977769623,0.42134812990607,0.144934763764593,0.0181954569772476,0.415754631169181
0.973487986743993,0.0772347265328329,0.42134812990607,0.144634255948515,0.0181569235870681,0.415778068285526
0.973597359735974,0.0770752493308062,0.42134812990607,0.144335609633686,0.0181186339765567,0.415801309810686
0.973705834018077,0.076916755950395,0.42134812990607,0.144038805680624,0.018080585586073,0.415824358182963
0.973813420621931,0.076759236317628,0.42134812990607,0.143743825224225,0.0180427758934451,0.415847215800298
0.973920130399348,0.0766026805023604,0.42134812990607,0.143450649668719,0.0180052024132679,0.415869885021101
0.974025974025974,0.0764470787156438,0.42134812990607,0.14315926068275,0.0179678626962162,0.415892368165063
0.97413096200485,0.0762924213071564,0.42134812990607,0.142869640194562,0.0179307543283744,0.415914667513946
0.974235104669887,0.0761386987626881,0.42134812990607,0.14258177038729,0.0178938749305812,0.415936785312358
0.974338412189254,0.0759859017016828,0.42134812990607,0.142295633694358,0.0178572221577887,0.415958723768505
0.97444089456869,0.0758340208748338,0.42134812990607,0.142011212794974,0.0178207936984359,0.415980485054922
0.974542561654734,0.0756830471617321,0.42134812990607,0.141728490609728,0.0177845872738368,0.416002071309198
0.974643423137876,0.0755329715685661,0.42134812990607,0.141447450296283,0.0177486006375814,0.416023484634668
0.974743488555643,0.0753837852258711,0.42134812990607,0.141168075245163,0.0177128315749503,0.416044727101104
0.974842767295597,0.0752354793863279,0.42134812990607,0.140890349075626,0.0176772779023425,0.416065800745375
0.974941268598277,0.0750880454226079,0.42134812990607,0.140614255631635,0.017641937466715,0.416086707572102
0.975039001560063,0.0749414748252659,0.42134812990607,0.140339778977905,0.0176068081450357,0.416107449554293
0.975135975135975,0.0747957592006766,0.42134812990607,0.140066903396044,0.017571887843747,0.416128028633964
0.975232198142415,0.0746508902690159,0.42134812990607,0.139795613380769,0.0175371744982427,0.416148446722743
0.97532767925983,0.0745068598622849,0.42134812990607,0.139525893636211,0.0175026660723544,0.416168705702467
0.97542242703533,0.0743636599223753,0.42134812990607,0.139257729072284,0.0174683605578505,0.416188807425753
0.975516449885233,0.074221282499176,0.42134812990607,0.138991104801146,0.0174342559739447,0.416208753716571
0.975609756097561,0.0740797197487192,0.42134812990607,0.138726006133727,0.0174003503668163,0.416228546370788
0.975702353834472,0.0739389639313653,0.42134812990607,0.138462418576325,0.0173666418091395,0.416248187156712
0.975794251134645,0.0737990074100255,0.42134812990607,0.138200327827282,0.0173331283996235,0.416267677815619
0.975885455915599,0.0736598426484214,0.42134812990607,0.137939719773723,0.0172998082625621,0.416287020062262
0.975975975975976,0.0735214622093808,0.42134812990607,0.137680580488366,0.0172666795473924,0.416306215585382
0.976065818997756,0.0733838587531677,0.42134812990607,0.137422896226393,0.0172337404282638,0.416325266048193
0.976154992548435,0.0732470250358476,0.42134812990607,0.137166653422389,0.0172009891036146,0.416344173088865
0.976243504083148,0.0731109539076858,0.42134812990607,0.136911838687344,0.0171684237957586,0.416362938320995
0.976331360946746,0.072975638311578,0.42134812990607,0.136658438805712,0.0171360427504795,0.416381563334062
0.976418570375829,0.0728410712815131,0.42134812990607,0.136406440732535,0.0171038442366344,0.416400049693881
0.976505139500734,0.072707245941067,0.42134812990607,0.136155831590619,0.0170718265457645,0.416418398943039
0.976591075347476,0.0725741555019268,0.42134812990607,0.135906598667774,0.0170399879917152,0.416436612601322
0.97667638483965,0.0724417932624443,0.42134812990607,0.135658729414102,0.0170083269102621,0.41645469216614
0.976761074800291,0.0723101526062187,0.42134812990607,0.135412211439346,0.0169768416587464,0.416472639112932
0.97684515195369,0.0721792270007076,0.42134812990607,0.135167032510284,0.0169455306157166,0.416490454895571
0.976928622927181,0.0720490099958652,0.42134812990607,0.134923180548185,0.0169143921805779,0.416508140946757
0.977011494252874,0.0719194952228076,0.42134812990607,0.134680643626305,0.0168834247732484,0.416525698678397
0.977093772369363,0.0717906763925048,0.42134812990607,0.134439409967439,0.0168526268338224,0.416543129481984
0.977175463623395,0.0716625472944975,0.42134812990607,0.134199467941519,0.0168219968222405,0.416560434728966
0.9772565742715,0.07153510179564,0.42134812990607,0.133960806063259,0.0167915332179658,0.416577615771101
0.977337110481586,0.0714083338388669,0.42134812990607,0.133723412989844,0.0167612345196673,0.416594673940813
0.97741707833451,0.0712822374419838,0.42134812990607,0.133487277518668,0.0167310992449086,0.416611610551536
0.977496483825598,0.071156806696482,0.42134812990607,0.133252388585113,0.0167011259298438,0.416628426898049
0.977575332866153,0.0710320357663754,0.42134812990607,0.13301873526037,0.0166713131289184,0.416645124256808
0.977653631284916,0.0709079188870598,0.42134812990607,0.132786306749306,0.0166416594145769,0.416661703886269
0.977731384829506,0.0707844503641949,0.42134812990607,0.132555092388367,0.0166121633769752,0.416678167027203
0.977808599167823,0.0706616245726062,0.42134812990607,0.132325081643522,0.0165828236236992,0.416694514903004
0.977885279889427,0.0705394359552092,0.42134812990607,0.132096264108251,0.0165536387794893,0.416710748719999
0.977961432506887,0.070417879021953,0.42134812990607,0.131868629501564,0.0165246074859687,0.416726869667736
0.978037062457104,0.0702969483487845,0.42134812990607,0.131642167666062,0.0164957284013785,0.416742878919279
0.978112175102599,0.0701766385766316,0.42134812990607,0.131416868566035,0.0164670002003171,0.416758777631494
0.978186775732788,0.0700569444104059,0.42134812990607,0.131192722285591,0.0164384215734845,0.416774566945324
0.978260869565218,0.0699378606180235,0.42134812990607,0.130969719026825,0.0164099912274319,0.416790247986064
0.978334461746784,0.0698193820294451,0.42134812990607,0.130747849108018,0.0163817078843158,0.41680582186363
0.978407557354926,0.0697015035357323,0.42134812990607,0.130527102961876,0.0163535702816565,0.416821289672816
0.97848016139879,0.0695842200881231,0.42134812990607,0.130307471133791,0.0163255771721019,0.416836652493556
0.978552278820375,0.0694675266971234,0.42134812990607,0.130088944280146,0.0162977273231946,0.416851911391171
0.978623914495658,0.069351418431615,0.42134812990607,0.129871513166642,0.0162700195171447,0.416867067416619
0.978695073235686,0.0692358904179812,0.42134812990607,0.129655168666658,0.0162424525506056,0.416882121606734
0.978765759787658,0.069120937839247,0.42134812990607,0.129439901759646,0.0162150252344546,0.416897074984462
0.978835978835979,0.0690065559342354,0.42134812990607,0.12922570352955,0.0161877363935776,0.416911928559095
0.978905735003296,0.0688927399967399,0.42134812990607,0.129012565163251,0.0161605848666578,0.416926683326496
0.978975032851511,0.0687794853747103,0.42134812990607,0.128800477949049,0.0161335695059675,0.416941340269323
0.979043876882777,0.0686667874694546,0.42134812990607,0.128589433275166,0.0161066891771651,0.416955900357246
0.97911227154047,0.0685546417348545,0.42134812990607,0.128379422628274,0.0160799427590943,0.41697036454716
0.97918022121015,0.0684430436765953,0.42134812990607,0.128170437592057,0.0160533291435883,0.4169847337834
0.979247730220493,0.0683319888514091,0.42134812990607,0.127962469845794,0.0160268472352765,0.416999008997939
0.979314802844215,0.0682214728663323,0.42134812990607,0.127755511162964,0.0160004959513957,0.417013191110595
0.979381443298969,0.068111491377975,0.42134812990607,0.127549553409881,0.0159742742216034,0.417027281029225
0.979447655748234,0.0680020400918046,0.42134812990607,0.127344588544353,0.0159481809877958,0.417041279649923
0.979513444302177,0.0678931147614413,0.42134812990607,0.127140608614362,0.0159222152039283,0.417055187857204
0.979578813018507,0.0677847111879662,0.42134812990607,0.126937605756767,0.0158963758358392,0.417069006524197
0.979643765903308,0.0676768252192412,0.42134812990607,0.126735572196032,0.0158706618610769,0.417082736512823
0.979708306911858,0.0675694527492414,0.42134812990607,0.126534500242975,0.0158450722687299,0.417096378673975
0.979772439949431,0.0674625897173982,0.42134812990607,0.126334382293539,0.0158196060592598,0.417109933847696
0.979836168872086,0.0673562321079551,0.42134812990607,0.126135210827583,0.0157942622443377,0.417123402863348
0.979899497487437,0.067250375949333,0.42134812990607,0.125936978407696,0.0157690398466823,0.417136786539786
0.979962429555416,0.0671450173135082,0.42134812990607,0.125739677678033,0.0157439378999026,0.417150085685517
0.980024968789014,0.0670401523153991,0.42134812990607,0.125543301363162,0.0157189554483415,0.417163301098871
0.980087118855009,0.0669357771122656,0.42134812990607,0.125347842266945,0.0156940915469237,0.417176433568154
0.98014888337469,0.0668318879031169,0.42134812990607,0.125153293271424,0.0156693452610048,0.417189483871807
0.980210265924552,0.0667284809281306,0.42134812990607,0.124959647335736,0.0156447156662246,0.417202452778563
0.980271270036991,0.0666255524680805,0.42134812990607,0.124766897495042,0.0156202018483613,0.417215341047593
0.980331899200984,0.0665230988437756,0.42134812990607,0.124575036859473,0.0155958029031894,0.417228149428656
0.980392156862745,0.0664211164155071,0.42134812990607,0.124384058613099,0.0155715179363396,0.417240878662245
0.98045204642639,0.0663196015825058,0.42134812990607,0.124193956012909,0.0155473460631608,0.417253529479732
0.980511571254568,0.0662185507824076,0.42134812990607,0.124004722387811,0.0155232864085851,0.417266102603501
0.980570734669095,0.0661179604907286,0.42134812990607,0.123816351137653,0.0154993381069945,0.417278598747093
0.980629539951574,0.0660178272203492,0.42134812990607,0.12362883573225,0.0154755003020903,0.417291018615338
0.980687990343995,0.0659181475210058,0.42134812990607,0.123442169710437,0.0154517721467643,0.417303362904487
0.980746089049338,0.0658189179787918,0.42134812990607,0.123256346679133,0.0154281528029724,0.417315632302341
0.980803839232154,0.0657201352156662,0.42134812990607,0.123071360312422,0.0154046414416104,0.417327827488383
0.980861244019139,0.0656217958889711,0.42134812990607,0.122887204350648,0.0153812372423918,0.417339949133899
0.980918306499702,0.0655238966909561,0.42134812990607,0.122703872599524,0.0153579393937271,0.417351997902105
0.980975029726516,0.0654264343483113,0.42134812990607,0.122521358929259,0.0153347470926065,0.417363974448264
0.981031416716064,0.0653294056217076,0.42134812990607,0.122339657273696,0.0153116595444828,0.417375879419807
0.981087470449173,0.0652328073053442,0.42134812990607,0.122158761629466,0.0152886759631574,0.417387713456451
0.981143193871538,0.0651366362265043,0.42134812990607,0.121978666055154,0.015265795570668,0.417399477190311
0.981198589894242,0.0650408892451167,0.42134812990607,0.121799364670479,0.0152430175971777,0.417411171246013
0.981253661394259,0.0649455632533258,0.42134812990607,0.12162085165549,0.0152203412808665,0.417422796240806
0.981308411214953,0.0648506551750675,0.42134812990607,0.121443121249769,0.0151977658678241,0.41743435278467
0.98136284216657,0.0647561619656527,0.42134812990607,0.121266167751655,0.0151752906119445,0.417445841480423
0.981416957026713,0.0646620806113564,0.42134812990607,0.121089985517469,0.0151529147748229,0.417457262923822
0.981470758540822,0.0645684081290146,0.42134812990607,0.120914568960765,0.0151306376256531,0.417468617703674
0.981524249422633,0.0644751415656268,0.42134812990607,0.120739912551582,0.0151084584411282,0.417479906401929
0.981577432354634,0.064382277997965,0.42134812990607,0.120566010815712,0.0150863765053408,0.417491129593785
0.981630309988519,0.0642898145321888,0.42134812990607,0.120392858333982,0.015064391109687,0.417502287847782
0.981682884945621,0.0641977483034667,0.42134812990607,0.120220449741539,0.0150425015527703,0.417513381725901
0.981735159817352,0.0641060764756032,0.42134812990607,0.12004877972716,0.0150207071403078,0.417524411783656
0.981787137165623,0.0640147962406722,0.42134812990607,0.119877843032557,0.0149990071850375,0.417535378570188
0.981838819523269,0.0639239048186551,0.42134812990607,0.119707634451706,0.0149774010066276,0.417546282628356
0.981890209394454,0.0638333994570858,0.42134812990607,0.119538148830179,0.0149558879315869,0.417557124494826
0.981941309255079,0.0637432774307003,0.42134812990607,0.119369381064486,0.0149344672931762,0.417567904700161
0.98199212155318,0.0636535360410921,0.42134812990607,0.119201326101435,0.0149131384313219,0.417578623768903
0.982042648709315,0.0635641726163728,0.42134812990607,0.11903397893749,0.0148919006925305,0.417589282219665
0.982092893116956,0.0634751845108381,0.42134812990607,0.118867334618153,0.0148707534298045,0.417599880565208
0.982142857142857,0.0633865691046387,0.42134812990607,0.11870138823734,0.0148496960025595,0.417610419312526
0.982192543127435,0.0632983238034564,0.42134812990607,0.118536134936779,0.0148287277765429,0.417620898962928
0.982241953385128,0.0632104460381849,0.42134812990607,0.118371569905412,0.0148078481237532,0.417631320012117
0.982291090204759,0.063122933264616,0.42134812990607,0.118207688378807,0.0147870564223619,0.417641682950264
0.98233995584989,0.06303578296313,0.42134812990607,0.118044485638577,0.0147663520566346,0.417651988262093
0.982388552559163,0.0629489926383911,0.42134812990607,0.117881957011809,0.0147457344168554,0.417662236426949
0.982436882546652,0.0628625598190472,0.42134812990607,0.117720097870507,0.0147252028992508,0.417672427918876
0.982484948002189,0.0627764820574345,0.42134812990607,0.117558903631031,0.0147047569059158,0.417682563206689
0.982532751091703,0.0626907569292859,0.42134812990607,0.117398369753558,0.0146843958447406,0.417692642754047
0.98258029395754,0.0626053820334452,0.42134812990607,0.117238491741543,0.0146641191293388,0.417702667019523
0.982627578718784,0.0625203549915835,0.42134812990607,0.117079265141188,0.0146439261789761,0.417712636456672
0.982674607471576,0.0624356734479216,0.42134812990607,0.116920685540924,0.0146238164185007,0.417722551514102
0.982721382289417,0.0623513350689559,0.42134812990607,0.116762748570895,0.0146037892782747,0.417732412635542
0.982767905223479,0.0622673375431878,0.42134812990607,0.116605449902454,0.0145838441941058,0.417742220259903
0.9828141783029,0.0621836785808581,0.42134812990607,0.116448785247665,0.0145639806071808,0.417751974821349
0.982860203535083,0.0621003559136847,0.42134812990607,0.116292750358811,0.0145441979640001,0.417761676749357
0.982905982905983,0.0620173672946042,0.42134812990607,0.116137341027908,0.0145244957163124,0.417771326468783
0.982951518380394,0.0619347104975174,0.42134812990607,0.115982553086235,0.0145048733210514,0.417780924399922
0.982996811902232,0.0618523833170386,0.42134812990607,0.115828382403856,0.0144853302402726,0.417790470958571
0.983041865394807,0.0617703835682483,0.42134812990607,0.115674824889165,0.0144658659410914,0.417799966556084
0.983086680761099,0.0616887090864499,0.42134812990607,0.115521876488423,0.0144464798956221,0.41780941159944
0.983131259884027,0.0616073577269293,0.42134812990607,0.115369533185315,0.0144271715809181,0.417818806491291
0.983175604626709,0.0615263273647187,0.42134812990607,0.115217791000502,0.0144079404789119,0.417828151630028
0.983219716832722,0.0614456158943635,0.42134812990607,0.115066645991185,0.0143887860763574,0.417837447409832
0.98326359832636,0.061365221229692,0.42134812990607,0.11491609425068,0.0143697078647721,0.417846694220731
0.983307250912885,0.0612851413035896,0.42134812990607,0.114766131907985,0.0143507053403804,0.417855892448653
0.983350676378772,0.0612053740677751,0.42134812990607,0.114616755127371,0.0143317780040578,0.417865042475485
0.983393876491956,0.0611259174925809,0.42134812990607,0.114467960107963,0.0143129253612757,0.417874144679118
0.98343685300207,0.061046769566736,0.42134812990607,0.114319743083338,0.0142941469220474,0.417883199433505
0.983479607640682,0.060967928297152,0.42134812990607,0.114172100321122,0.0142754422008742,0.417892207108711
0.983522142121524,0.0608893917087127,0.42134812990607,0.114025028122597,0.0142568107166932,0.41790116807096
0.983564458140729,0.0608111578440659,0.42134812990607,0.113878522822311,0.0142382519928248,0.417910082682691
0.983606557377049,0.0607332247634187,0.42134812990607,0.113732580787696,0.0142197655569218,0.417918951302599
0.98364844149208,0.0606555905443353,0.42134812990607,0.113587198418684,0.0142013509409189,0.417927774285692
0.983690112130479,0.0605782532815383,0.42134812990607,0.113442372147344,0.0141830076809829,0.417936551983329
0.983731570920183,0.0605012110867115,0.42134812990607,0.113298098437503,0.0141647353174633,0.417945284743276
0.983772819472617,0.0604244620883071,0.42134812990607,0.113154373784393,0.0141465333948447,0.417953972909742
0.983813859382903,0.0603480044313541,0.42134812990607,0.113011194714286,0.0141284014616981,0.417962616823434
0.983854692230071,0.0602718362772706,0.42134812990607,0.112868557784146,0.0141103390706348,0.417971216821596
0.983895319577252,0.0601959558036773,0.42134812990607,0.112726459581279,0.0140923457782593,0.417979773238051
0.983935742971888,0.0601203612042152,0.42134812990607,0.112584896722993,0.0140744211451243,0.417988286403251
0.983975963945919,0.0600450506883644,0.42134812990607,0.112443865856256,0.0140565647356848,0.417996756644314
0.984015984015984,0.0599700224812664,0.42134812990607,0.112303363657363,0.0140387761182543,0.418005184285066
0.984055804683607,0.059895274823548,0.42134812990607,0.112163386831609,0.0140210548649609,0.418013569646086
0.984095427435388,0.0598208059711483,0.42134812990607,0.112023932112965,0.0140034005517036,0.418021913044744
0.984134853743183,0.0597466141951478,0.42134812990607,0.111884996263755,0.0139858127581103,0.418030214795241
0.984174085064293,0.0596726977815996,0.42134812990607,0.111746576074343,0.0139682910674952,0.418038475208649
0.984213122841638,0.0595990550313633,0.42134812990607,0.111608668362817,0.0139508350668177,0.41804669459295
0.984251968503937,0.0595256842599409,0.42134812990607,0.11147126997469,0.0139334443466416,0.418054873253073

